CSI-Free Symbol Detection for Atomic MIMO Receivers via In-Context Learning

Atomic receivers based on Rydberg vapor cells as sensors of electromagnetic fields offer a promising alternative to conventional radio frequency front-ends. In multi-antenna configurations, the magnitude-only, phase-insensitive measurements produced by atomic receivers pose challenges for traditional detection methods. Existing solutions rely on two-step iterative optimization processes, which suffer from cascaded channel estimation errors and high computational complexity. We propose a channel state information (CSI)-free symbol detection method based on in-context learning (ICL), which directly maps pilot-response pairs to data symbol predictions without explicit channel estimation. Simulation results show that ICL achieves competitive accuracy with {higher computational efficiency} compared to existing solutions.

==> data/4QAM_4x36_pilot_16_gs.csv <==
SNR,Biased GS
0,0.12711500000000003
1,0.09871999999999999
2,0.07270499999999999
3,0.04895499999999999
4,0.03213999999999999
5,0.018489999999999986
6,0.010315000000000008


==> data/4QAM_4x36_pilot_16_icl.csv <==
SNR,ICL
0,0.11090833333333334
1,0.08105416666666666
2,0.05670416666666665
3,0.03607916666666665
4,0.021683333333333332
5,0.012041666666666662
6,0.006312499999999999


==> data/4QAM_4x36_pilot_16_ideal.csv <==
SNR,Biased GS (Perf. CSI)
0,0.03375750000000001
1,0.02059749999999999
2,0.01150500000000001
3,0.006105000000000016
4,0.0024875000000000092
5,0.000967499999999999
6,0.0003449999999999842


==> data/4QAM_4x36_pilot_16_pgd.csv <==
SNR,PGD
0,0.12945
1,0.10009999999999997
2,0.0738
3,0.04855
4,0.03434999999999999
5,0.02050000000000003
6,0.0113


==> data/4QAM_rx36_SNR_5_pilot_16_gs.csv <==
num_usr,Biased GS
2,0.00015999999999998237
3,0.003300000000000014
4,0.019080000000000007
5,0.051064
6,0.09502999999999999
7,0.14667142857142854
8,0.2030825


==> data/4QAM_rx36_SNR_5_pilot_16_icl.csv <==
num_usr,ICL
2,8.333333333332416e-05
3,0.0022888888888888846
4,0.011391666666666678
5,0.03318666666666666
6,0.07056111111111112
7,0.11114761904761905
8,0.15107083333333332


==> data/4QAM_rx36_SNR_5_pilot_16_ideal.csv <==
num_usr,Biased GS (Perf. CSI)
2,4.999999999999449e-06
3,0.0001399999999999846
4,0.0011050000000000005
5,0.003510000000000013
6,0.008309999999999984
7,0.01616857142857143
8,0.02730374999999998


==> data/4QAM_rx36_SNR_5_pilot_16_pgd.csv <==
num_usr,PGD
2,0.00018999999999997909
3,0.0036733333333333284
4,0.02058500000000001
5,0.05451600000000001
6,0.09794
7,0.14270285714285713
8,0.187165

